Clusters, Clumps, Dust, & Gas (CCDG) in NGC1614: Bench-marking Cluster Demographics in Extreme Systems

Observations of young star clusters in a variety of galaxies have been used to constrain basic properties related to star-formation, such as the fraction of stars found in clusters (Gam) and the shape of the cluster mass function. However, the results can depend heavily on the reliability of the cluster age-dating process and other assumptions. One of the biggest challenges for successful age-dating lies in breaking the age-reddening degeneracy, where older, dust-free clusters and young, reddened clusters can have similar broad-band colors. While this degeneracy affects cluster populations in all galaxies, it is particularly challenging in dusty, extreme star-forming environments systems. We study the cluster demographics in the luminous infrared galaxy NGC1614 using Hubble imaging taken in 8 optical-NIR passbands. For age-dating, we adopt a spectral energy distribution fitting process that limits the maximum allowed reddening by region, and includes Ha photometry directly. We find that without these assumptions, essentially all clusters in the dust-free UV-bright arm which should have ages 50-250Myr are incorrectly assigned ages younger than 10Myr. We find this method greatly reduces the number of clusters in the youngest (tau<10Myrs) age bin and shows a fairly uniform distribution of massive clusters, the most massive being few10^7M. A maximum likelihood fit shows that the cluster mass function is well fitted by a power-law with an index -1.8, with no statistically significant high-mass cutoff. We calculate the fraction of stars born in clusters to be Gam1-10=22.4+_5.7%. The fraction of stars in clusters decreases quickly over time, with Gam10-100= 4.5+_1.1% and Gam100-400=1.7+_0.4%, suggesting that clusters dissolve rapidly over the first ~0.5Gyr. The decreasing fraction of stars in clusters is consistent with the declining shape observed for the cluster age distribution.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
